Greedy Poisson Rejection Sampling

One-shot channel simulation is a fundamental data compression problem concerned with encoding a single sample from a target distribution $Q$ using a coding distribution $P$ using as few bits as possible on average. Algorithms that solve this problem find applications in neural data compression and differential privacy and can serve as a more efficient alternative to quantization-based methods. Sadly, existing solutions are too slow or have limited applicability, preventing widespread adoption. In this paper, we conclusively solve one-shot channel simulation for one-dimensional problems where the target-proposal density ratio is unimodal by describing an algorithm with optimal runtime. We achieve this by constructing a rejection sampling procedure equivalent to greedily searching over the points of a Poisson process. Hence, we call our algorithm greedy Poisson rejection sampling (GPRS) and analyze the correctness and time complexity of several of its variants. Finally, we empirically verify our theorems, demonstrating that GPRS significantly outperforms the current state-of-the-art method, A* coding. Our code is available at https://github.com/gergely-flamich/greedy-poisson-rejection-sampling.

==> figs/data/global_gprs_and_a_star.csv <==
mi,median_gprs_runtime,first_quartile_gprs_runtime,third_quartile_gprs_runtime,mean_gprs_runtime,mean_gprs_codelength,first_quartile_gprs_codelength,median_gprs_codelength,third_quartile_gprs_codelength,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
0.1,1.0,1.0,1.0,1.503,3.3653355,3.0,3.0,3.0,1.0,1.0,2.0,2.759
0.9428572,1.0,1.0,3.0,3.462,4.4452677,3.0,3.0,5.4269204,2.0,1.0,4.0,6.7530003
1.7857144,3.0,1.0,6.0,5.811,5.3565726,3.0,5.4269204,6.7818727,4.0,2.0,8.0,8.81
2.6285717,5.0,2.0,12.0,9.088,6.2338243,4.5849624,6.4336033,8.06651,7.0,3.0,15.0,18.410002
3.4714289,8.0,3.0,21.0,14.653,7.0782323,5.4269204,7.321928,9.068656,11.0,5.0,23.0,30.746002
4.314286,13.0,5.0,40.0,20.842,7.876314,6.4336033,8.211513,10.194152,21.0,9.0,46.0,60.482002
5.157143,25.0,8.0,61.0,30.447,8.710462,7.321928,9.375876,10.918192,38.0,15.75,80.25,103.117004
6.0,45.0,13.75,66.0,40.146,9.434854,8.311805,10.397176,11.052378,67.0,28.0,144.25,243.76201


==> figs/data/gprs_and_a_star.csv <==
mi,median_sac_gprs_runtime,first_quartile_sac_gprs_runtime,third_quartile_sac_gprs_runtime,mean_sac_gprs_runtime,median_dyadic_gprs_runtime,first_quartile_dyadic_gprs_runtime,third_quartile_dyadic_gprs_runtime,mean_dyadic_gprs_runtime,mean_sac_gprs_codelength,first_quartile_sac_gprs_codelength,median_sac_gprs_codelength,third_quartile_sac_gprs_codelength,mean_dyadic_gprs_codelength,first_quartile_dyadic_gprs_codelength,median_dyadic_gprs_codelength,third_quartile_dyadic_gprs_codelength,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
0.1,1.0,1.0,1.0,1.229,1.0,1.0,1.0,1.162,7.069512312529746,6.062559034313656,6.278512214296573,7.278512214296573,4.221098164176042,2.00071278733724,2.00071278733724,2.00071278733724,3.0,1.0,3.0,2.581
0.95,1.0,1.0,3.0,2.0551,1.0,1.0,2.0,1.791,7.67522032538369,6.373287983296326,7.373287983296326,8.373287983296326,4.646371796544119,2.6764535115422743,2.6764535115422743,5.92979759196991,4.0,3.0,5.0,4.157
1.7999999999999998,2.0,1.0,4.0,2.8072,2.0,1.0,3.0,2.378,8.308898152678221,6.764483513525162,7.898297486707843,9.032111459890526,5.825199567379213,3.272694297353683,5.738191520697704,7.2937470762532595,5.0,4.0,6.0,5.018
2.65,3.0,2.0,5.0,3.6874000000000002,3.0,2.0,4.0,3.084,9.056389401536563,7.962255054514184,8.962255054514184,10.187138718165219,7.0452388806021355,5.079566938241046,6.900335823651942,8.799040512284439,6.0,4.0,7.25,6.029
3.5,4.0,2.0,6.0,4.6593,4.0,2.0,5.0,3.739,9.870720472878457,8.331295652530159,9.525212899150208,10.816088769080281,8.08013814197409,6.072594184294286,8.110403113792916,9.850793484011817,7.0,5.0,9.0,7.08
4.35,5.0,3.0,8.0,5.7141,4.0,3.0,6.0,4.469,10.758538383964853,9.379430631787073,10.635104061849834,11.890777491912592,9.135020669409462,7.161294405799536,9.110616102088773,10.979271677065935,8.0,6.0,10.0,8.101
5.199999999999999,6.0,4.0,9.0,6.8067,5.0,4.0,7.0,5.147,11.678479630362654,10.512077230629487,11.7401506798636,12.968224129097713,10.051208138160757,8.262697011653767,10.070727227018486,11.747066173869074,9.0,7.0,12.0,9.221
6.05,8.0,5.0,10.0,7.929200000000001,6.0,5.0,7.0,5.964,12.61009963497604,10.977157759677091,12.908540179153771,14.045775340200409,11.10645442787866,9.392148508715628,11.130588893694837,12.864863278292779,10.0,8.0,13.0,10.321
6.8999999999999995,9.0,6.0,12.0,9.0922,7.0,5.0,8.0,6.82,13.57841492960288,12.059524000396909,13.934471941788646,15.12205002970104,12.165084316561593,10.348517699648145,12.346343394169256,13.931317223844026,11.0,9.0,14.0,11.422
7.749999999999999,10.0,7.0,13.0,10.257800000000001,8.0,6.0,9.0,7.671,14.54207219725941,13.196339281895217,14.540907172009025,16.138911300209582,13.195928500222104,11.46379817255446,13.434413902254274,15.028488777683808,13.0,10.0,15.0,12.61
8.6,11.0,8.0,14.0,11.422500000000001,9.0,7.0,10.0,8.468,15.501034079014731,14.268302515521738,15.48069725400346,16.74619067710561,14.14140672019965,12.441597790879218,14.157668925551196,15.956538933824104,14.0,11.0,17.0,13.766
9.450000000000001,12.0,9.0,15.0,12.585,9.0,8.0,11.0,9.275,16.459220207035468,15.337805705739086,16.58468785538537,17.732817145173133,15.083889307993319,13.584777863317633,15.19454360185595,16.746426116610976,15.0,12.0,18.0,14.96
10.299999999999999,14.0,11.0,17.0,13.765600000000001,10.0,8.75,12.0,10.081,17.40252562715324,16.358689914599175,17.635541287452714,18.773966973879485,16.01125114627702,14.237723581093793,16.112808967190144,17.901064162732304,16.0,13.0,19.0,16.069
11.15,15.0,12.0,18.0,14.9197,11.0,10.0,13.0,10.941,18.334682919548317,16.85917565222279,18.685955209182215,19.815870541462644,16.987796004615674,15.38337921491672,17.09809175895232,18.73124446994569,17.0,14.0,20.0,17.27
12.0,16.0,13.0,19.0,16.130100000000002,12.0,10.0,13.0,11.797,19.290270475617493,17.85805974597347,19.69487192964526,20.85805974597347,17.9506096996078,16.188774404380013,18.17245768120883,19.730887913870898,18.0,15.0,22.0,18.533


==> figs/data/gprs_and_a_star_old.csv <==
mi,median_sac_gprs_runtime,first_quartile_sac_gprs_runtime,third_quartile_sac_gprs_runtime,mean_sac_gprs_runtime,median_dyadic_gprs_runtime,first_quartile_dyadic_gprs_runtime,third_quartile_dyadic_gprs_runtime,mean_dyadic_gprs_runtime,mean_sac_gprs_codelength,first_quartile_sac_gprs_codelength,median_sac_gprs_codelength,third_quartile_sac_gprs_codelength,mean_dyadic_gprs_codelength,first_quartile_dyadic_gprs_codelength,median_dyadic_gprs_codelength,third_quartile_dyadic_gprs_codelength,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
0.1,1.0,1.0,1.0,1.243,1.0,1.0,1.0,1.196,5.1311345,2.0007126,2.0007126,2.0007126,4.6531777,2.0007126,2.0007126,2.0007126,3.0,1.0,3.0,2.574
0.95000005,1.0,1.0,3.0,2.0900002,1.0,1.0,2.0,1.843,5.2894554,2.6764536,2.6764536,6.7817163,4.761061,2.6764536,2.6764536,5.9297976,4.0,3.0,5.0,4.145
1.8000002,2.0,1.0,4.0,2.9020002,2.0,1.0,3.0,2.426,6.67074,3.2726943,5.7381916,8.654033,5.8957844,3.2726943,5.7381916,7.6396914,5.0,4.0,6.0,5.007
2.65,3.0,2.0,5.0,3.7340002,3.0,2.0,4.0,3.066,7.9583893,5.079567,7.5689425,10.176398,7.0147023,5.079567,6.9003363,8.79904,6.0,4.0,7.0,6.007
3.5000002,4.0,2.0,6.0,4.6650004,4.0,2.0,5.0,3.743,9.280415,6.0725946,8.792494,11.719859,8.065784,6.0725946,8.110403,9.850794,7.0,5.0,9.0,7.091
4.3500004,5.0,3.0,8.0,5.6990004,4.0,3.0,6.0,4.334,10.64897,7.6899343,10.153555,13.051461,8.930181,7.1612945,8.988199,10.759937,8.0,6.0,10.0,8.107
5.2000003,6.0,4.0,9.0,6.8870006,5.0,4.0,7.0,5.142,12.141748,8.945884,11.660579,15.006827,10.025997,8.110744,10.070727,11.79195,9.0,7.0,12.0,9.255
6.0500007,8.0,5.0,11.0,8.148001,6.0,4.0,7.0,5.869,13.663741,10.255949,13.2735,16.662388,10.976842,9.167662,11.149065,12.707967,10.0,8.0,13.0,10.381
6.9000006,9.0,6.0,12.0,9.294001,7.0,5.0,8.0,6.731,15.011973,11.72164,14.633926,17.941582,12.047878,10.2213955,12.252463,13.872607,11.0,9.0,14.0,11.573
7.7500005,10.0,7.0,13.0,10.438001,8.0,6.0,9.0,7.534,16.327919,12.897769,15.918914,19.456703,13.026603,11.398636,13.215569,14.874659,13.0,10.0,15.0,12.724
8.6,11.0,8.0,15.0,11.56,9.0,7.0,10.0,8.392,17.59964,13.955379,17.306843,20.91138,14.046254,12.372881,14.271045,15.862822,14.0,11.0,17.0,13.865
9.45,12.0,10.0,16.0,12.652,9.0,8.0,11.0,9.173,18.82186,15.400057,18.473637,22.128948,14.961111,13.416136,15.059157,16.73112,15.0,12.0,18.0,15.032
10.300001,14.0,11.0,17.0,13.958001,10.0,9.0,12.0,9.942,20.267248,16.721481,20.074486,23.800951,15.848633,14.328418,15.992346,17.691452,16.0,13.0,19.0,16.227
11.150002,15.0,12.0,18.0,15.126,11.0,9.0,13.0,10.897,21.482595,18.015148,21.238457,24.933607,16.930494,15.211758,17.108212,18.871101,17.0,14.0,21.0,17.44
12.0,16.0,13.0,19.0,16.591002,12.0,10.0,13.0,11.785,22.742271,19.044127,22.6847,26.097803,17.928255,16.30915,18.112677,19.678696,18.0,15.0,22.0,18.556


==> figs/data/gprs_and_a_star_runtime_vs_inf_div.csv <==
infdiv,median_sac_gprs_runtime,first_quartile_sac_gprs_runtime,third_quartile_sac_gprs_runtime,mean_sac_gprs_runtime,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
5.77078,2.0,1.0,4.0,2.881,6.0,5.0,8.0,6.386
7.163727,2.0,1.0,4.0,2.936,7.0,5.0,9.0,7.241
8.556674,2.0,1.0,4.0,2.9580002,8.0,6.0,10.0,8.08
9.949621,2.0,1.0,4.0,2.993,9.0,7.0,11.0,8.937
11.342568,2.0,1.0,4.0,2.989,10.0,7.0,12.0,9.827001
12.735515,2.0,1.0,4.0,2.9840002,11.0,8.0,13.0,10.746
14.128462,2.0,1.0,4.0,2.993,12.0,9.0,14.0,11.694
15.521408,2.0,1.0,4.0,2.9970002,13.0,10.0,15.0,12.632001
16.914356,2.0,1.0,4.0,2.9970002,14.0,11.0,16.0,13.564001
18.307302,2.0,1.0,4.0,3.006,14.0,12.0,17.0,14.583001
19.700249,2.0,1.0,4.0,3.0140002,15.0,13.0,18.0,15.603001
21.093197,2.0,1.0,4.0,3.0200002,17.0,14.0,19.0,16.66
22.486143,2.0,1.0,4.0,3.029,17.0,15.0,21.0,17.744001
23.87909,2.0,1.0,4.0,3.0340002,19.0,16.0,22.0,19.044
25.272036,2.0,1.0,4.0,3.051,20.0,17.0,24.0,21.032001
26.664982,2.0,1.0,4.0,3.0540001,23.0,19.0,30.0,25.265001
28.057932,2.0,1.0,4.0,3.0570002,30.0,22.0,43.0,35.533
29.450878,2.0,1.0,4.0,3.055,46.0,30.0,80.0,55.392002
30.843822,2.0,1.0,4.0,3.0560002,92.0,51.0,111.0,80.02801
32.23677,2.0,1.0,4.0,3.0590003,116.0,102.75,116.0,100.175
33.62972,2.0,1.0,4.0,3.0660002,121.0,121.0,121.0,113.03901
35.022667,2.0,1.0,4.0,3.0670002,126.0,126.0,126.0,122.17801
36.41561,2.0,1.0,4.0,3.0740001,131.0,131.0,131.0,129.391
37.80856,2.0,1.0,4.0,3.084,136.0,136.0,136.0,135.14601
39.201504,2.0,1.0,4.0,3.084,141.0,141.0,141.0,140.6
40.59445,2.0,1.0,4.0,3.088,146.0,146.0,146.0,145.757
41.9874,2.0,1.0,4.0,3.0900002,151.0,151.0,151.0,150.88501
43.38035,2.0,1.0,4.0,3.095,156.0,156.0,156.0,155.921
44.773296,2.0,1.0,4.0,3.095,161.0,161.0,161.0,161.00002
46.16624,2.0,1.0,4.0,3.098,161.0,161.0,161.0,161.00002


==> figs/data/points.csv <==
xs,ts,gprs,pgprs,bingprs
-1.3561072,1.4212077,reject,p1_reject,reject
0.4441711,2.3490644,reject,p2_reject,reject
-1.5820967,2.652022,reject,p1_reject,unrealized
-0.1707559,4.4050655,reject,p2_reject,unrealized
-1.2904693,4.7731895,reject,p1_reject,unrealized
-0.12902817,4.8098564,reject,p2_reject,unrealized
1.1961821,5.336365,accept,p2_accept,accept
-0.24083114,5.9575663,reject,p2_reject,unrealized
0.20635459,10.850554,reject,p2_reject,unrealized
0.8891671,11.407155,reject,p1_accept,unrealized
-1.1303467,13.381372,reject,p2_reject,unrealized
-1.6893231,13.636305,reject,p2_reject,unrealized
0.25115955,13.868996,reject,p1_reject,unrealized
-2.0003858,14.013062,reject,p1_reject,unrealized
-1.1872847,14.306486,reject,p1_reject,unrealized
1.3919824,15.7750635,reject,p2_reject,unrealized
-0.02800628,16.031155,reject,p1_reject,unrealized
0.43905252,19.034634,reject,p1_reject,unrealized
-1.3843597,19.807886,reject,p1_reject,unrealized
1.5620507,20.70203,reject,p1_reject,unrealized
0.7788821,24.591616,reject,p2_reject,unrealized
-0.43870494,24.925888,reject,p1_reject,unrealized
-0.08802975,27.97465,reject,p2_reject,unrealized
0.105887294,29.457365,reject,p2_reject,unrealized
0.14074731,29.915733,reject,p2_reject,unrealized
-0.03599349,30.535774,reject,p2_reject,unrealized
-1.036712,31.266764,reject,p2_reject,unrealized
-1.4172707,31.653482,reject,p2_reject,unrealized
-0.73417777,31.760866,reject,p1_reject,unrealized
0.78787166,32.605133,reject,p1_reject,unrealized
-0.7585578,36.1143,reject,p1_reject,unrealized
1.5936569,37.14263,reject,p2_reject,unrealized
-0.9382234,38.10085,reject,p1_reject,unrealized
2.2909524,38.524063,reject,p1_reject,unrealized
-0.28204304,39.479454,reject,p2_reject,unrealized
0.6502349,40.69748,reject,p2_reject,unrealized
-0.2829856,40.798256,reject,p2_reject,unrealized
1.7735795,40.930958,reject,p1_reject,unrealized
-1.8331379,41.61495,reject,p1_reject,unrealized
1.61838,43.555965,reject,p1_reject,unrealized
0.20435627,45.45819,reject,p1_reject,unrealized


==> figs/data/stretched_density_ratio.csv <==
xs,phis
-2.0,0.0
-1.979899497487437,2.4063968033649344e-30
-1.9597989949748744,8.393706373459014e-30
-1.9396984924623115,2.3200044385004032e-29
-1.9195979899497488,5.959185237685685e-29
-1.899497487437186,1.4849569157881254e-28
-1.879396984924623,3.643596734614428e-28
-1.8592964824120604,8.853122159867724e-28
-1.8391959798994975,2.1348431416570697e-27
-1.8190954773869348,5.113778364625938e-27
-1.7989949748743719,1.2172374010935355e-26
-1.778894472361809,2.879600828140665e-26
-1.7587939698492463,6.770792520462599e-26
-1.7386934673366834,1.5823394804312684e-25
-1.7185929648241207,3.6755915066775056e-25
-1.6984924623115578,8.486413638108697e-25
-1.678391959798995,1.947547678965217e-24
-1.6582914572864322,4.4424157438961985e-24
-1.6381909547738693,1.0072007998035597e-23
-1.6180904522613067,2.2697536670619733e-23
-1.5979899497487438,5.0841162361781633e-23
-1.5778894472361809,1.131930438548125e-22
-1.557788944723618,2.5048966483906862e-22
-1.5376884422110553,5.509692827490998e-22
-1.5175879396984926,1.2045803518014291e-21
-1.4974874371859297,2.617620720872767e-21
-1.4773869346733668,5.6539256958453865e-21
-1.457286432160804,1.2138434432337954e-20
-1.4371859296482412,2.5902462946866052e-20
-1.4170854271356785,5.493957852538025e-20
-1.3969849246231156,1.1582360005158351e-19
-1.3768844221105527,2.4270642394883225e-19
-1.3567839195979898,5.055137503745994e-19
-1.3366834170854272,1.046527197509421e-18
-1.3165829145728645,2.153445817567163e-18
-1.2964824120603016,4.4043976177921356e-18
-1.2763819095477387,8.953851282164385e-18
-1.2562814070351758,1.8092658494936005e-17
-1.236180904522613,3.6337978135003924e-17
-1.2160804020100502,7.254096701148567e-17
-1.1959798994974875,1.4393787044391818e-16
-1.1758793969849246,2.8388290698381997e-16
-1.1557788944723617,5.565052520877244e-16
-1.135678391959799,1.084347438635957e-15
-1.1155778894472361,2.1000686914018457e-15
-1.0954773869346734,4.042679887139749e-15
-1.0753768844221105,7.73513197938058e-15
-1.0552763819095476,1.4710876898691054e-14
-1.035175879396985,2.7808511786700506e-14
-1.015075376884422,5.2249776228731325e-14
-0.9949748743718594,9.757876472983593e-14
-0.9748743718592965,1.8113275094232273e-13
-0.9547738693467336,3.3419979023757707e-13
-0.9346733668341709,6.128927660525862e-13
-0.914572864321608,1.1171984561422765e-12
-0.8944723618090451,2.02415449852833e-12
-0.8743718592964824,3.645226481774344e-12
-0.8542713567839195,6.5248973758758044e-12
-0.8341708542713568,1.160894731039308e-11
-0.8140703517587939,2.052947395414506e-11
-0.793969849246231,3.6085301413635307e-11
-0.7738693467336684,6.304543692658982e-11
-0.7537688442211055,1.0948139617106278e-10
-0.7336683417085428,1.889725043113799e-10
-0.7135678391959799,3.242085488963653e-10
-0.693467336683417,5.528633106877123e-10
-0.6733668341708543,9.370858533586102e-10
-0.6532663316582914,1.5787324780802692e-09
-0.6331658291457287,2.643662622148213e-09
-0.6130653266331658,4.400193986953127e-09
-0.5929648241206029,7.279532088233509e-09
-0.5728643216080402,1.1970325175525431e-08
-0.5527638190954773,1.9564746267519695e-08
-0.5326633165829147,3.1784228582409924e-08
-0.5125628140703518,5.132364577775661e-08
-0.49246231155778886,8.237395868784946e-08
-0.4723618090452262,1.3141083388835504e-07
-0.4522613065326633,2.0837247161911403e-07
-0.4321608040201004,3.284101833405131e-07
-0.4120603015075377,5.144737602347926e-07
-0.3919597989949748,8.010797012550721e-07
-0.3718592964824121,1.2398143777507265e-06
-0.3517587939698492,1.9072419936532525e-06
-0.3316582914572863,2.9162361952482592e-06
-0.31155778894472363,4.432095432973177e-06
-0.29145728643216073,6.695172568727857e-06
-0.27135678391959805,1.005270654197873e-05
-0.25125628140703515,1.5002931444943795e-05
-0.23115577889447225,2.225542101673935e-05
-0.21105527638190957,3.281424224863947e-05
-0.19095477386934667,4.8090154033998415e-05
-0.170854271356784,7.005219205490395e-05
-0.1507537688442211,0.0001014268335451562
-0.1306532663316582,0.00014596643656418772
-0.11055276381909551,0.00020879668261700158
-0.09045226130653261,0.0002968693111559756
-0.07035175879396993,0.0004195466629726383
-0.05025125628140703,0.0005893420093920818
-0.03015075376884413,0.0008228669425839267
-0.01005025125628145,0.0011420080134107158
0.010050251256281229,0.001575391223621799
0.03015075376884413,0.002160184532174544
0.05025125628140703,0.0029442900023944098
0.07035175879396993,0.003988998736624927
0.09045226130653283,0.005372139585790008
0.11055276381909529,0.007191823519302712
0.1306532663316582,0.00957082376955051
0.1507537688442211,0.01266164589179497
0.170854271356784,0.016652409868607356
0.1909547738693469,0.02177343790618404
0.2110552763819098,0.02830479030294971
0.23115577889447225,0.03658476225088782
0.25125628140703515,0.04701931441949598
0.27135678391959805,0.06009235134339817
0.29145728643216096,0.07637738050704154
0.31155778894472386,0.09655040287160296
0.3316582914572863,0.1214040973329464
0.3517587939698492,0.15186326218306861
0.3718592964824121,0.1890026072426124
0.391959798994975,0.23406710958841298
0.4120603015075379,0.28849412027263593
0.4321608040201004,0.3539403947102069
0.4522613065326633,0.4323118790427486
0.4723618090452262,0.525800596192882
0.4924623115577891,0.6369287028372945
0.512562814070352,0.7686011123833503
0.5326633165829144,0.9241694691863169
0.5527638190954773,1.1075123164902643
0.5728643216080402,1.3231356525365043
0.5929648241206031,1.5762995212629465
0.613065326633166,1.8731729988344117
0.6331658291457285,2.221045264027357
0.6532663316582914,2.628584195512209
0.6733668341708543,3.1061906315044197
0.6934673366834172,3.666450884046161
0.7135678391959801,4.32476422415127
0.7336683417085426,5.10017631484834
0.7537688442211055,6.016563013761864
0.7738693467336684,7.1042634372212845
0.7939698492462313,8.402484281405975
0.8140703517587942,9.96280582325352
0.8341708542713566,11.854555972342842
0.8542713567839195,14.17315833595317
0.8743718592964824,17.053848264672723
0.8944723618090453,20.694830591265408
0.9145728643216082,25.39891730715935
0.9346733668341707,31.65327732204243
0.9547738693467336,40.29478302766866
0.9748743718592965,52.89311054888928
0.9949748743718594,72.77833342772156
1.0150753768844223,105.4577068292311
1.0351758793969852,inf
1.0552763819095476,inf
1.0753768844221105,inf
1.0954773869346734,inf
1.1155778894472363,inf
1.1356783919597992,76.3225435560773
1.1557788944723617,55.015769689875505
1.1758793969849246,41.69819933557223
1.1959798994974875,32.64320830373356
1.2160804020100504,26.12958441741194
1.2361809045226133,21.252335018697643
1.2562814070351758,17.4900918863672
1.2763819095477387,14.52123461477981
1.2964824120603016,12.136564297520595
1.3165829145728645,10.194120081452526
1.3366834170854274,8.594081303061008
1.3567839195979898,7.264217937199135
1.3768844221105527,6.150936593531138
1.3969849246231156,5.213628585786808
1.4170854271356785,4.420921418703754
1.4371859296482414,3.748188063618011
1.457286432160804,3.175810908071389
1.4773869346733668,2.6879668623771096
1.4974874371859297,2.2717290389692595
1.5175879396984926,1.9164364425404599
1.5376884422110555,1.6132101573456454
1.557788944723618,1.3545972647867417
1.5778894472361809,1.1342901075806833
1.5979899497487438,0.9469190369585414
1.6180904522613067,0.787883356471754
1.6381909547738696,0.6532295381320032
1.658291457286432,0.5395392332928347
1.678391959798995,0.4438521091724835
1.6984924623115578,0.36359858328820494
1.7185929648241207,0.2965447431393138
1.7386934673366836,0.2407493269274718
1.758793969849246,0.19452409476312346
1.778894472361809,0.15640383607494698
1.7989949748743719,0.1251194737893678
1.8190954773869348,0.09957501660244415
1.8391959798994977,0.07882645567470653
1.8592964824120601,0.0620644494250008
1.879396984924623,0.04859835080435805
1.899497487437186,0.037841846257134305
1.9195979899497488,0.029299635149919227
1.9396984924623117,0.022556045738529772
1.9597989949748746,0.017264321525847712
1.979899497487437,0.013137194189861614
2.0,0.009938095101568442


==> figs/experiments.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={
        group name=runtime and codelength comparisons,
        group size=1 by 2,
        xlabels at=edge bottom,
        xticklabels at=edge bottom,
        vertical sep=3pt,
    },
    width=6.5cm,
    height=4cm,
    xlabel={$I[\rvx; \mu]$},
    % ylabel={\# of steps},
    ymin=-1, ymax=40,
    xmin=0.1, xmax=12,
    xtick={2,4,...,10},
    grid=major,
    clip marker paths=true,
    legend pos=outer north east,
    domain=0:12,
]
\nextgroupplot[
    ylabel={\# of steps},
]
%=====================================
% Global GPRS
%=====================================
\addplot [dashed, green, forget plot] table [
    x=mi, 
    y=mean_gprs_runtime, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
\addplot [green] table [
    x=mi, 
    y=median_gprs_runtime, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
    \addlegendentry{GPRS};
\addplot[name path=global gprs first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_gprs_runtime, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
\addplot[name path=global gprs third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_gprs_runtime, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
\addplot[green, fill opacity=0.1, forget plot] fill between[ 
    of = global gprs first quartile and global gprs third quartile,
  ];

%=====================================
% Global A*
%=====================================
\addplot [dashed, brown, forget plot] table [
    x=mi, 
    y=mean_a_star_runtime, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
\addplot [brown] table [
    x=mi, 
    y=median_a_star_runtime, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
    \addlegendentry{PFR};
\addplot[name path=global astar first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_a_star_runtime, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
\addplot[name path=global astar third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_a_star_runtime, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
\addplot[brown, fill opacity=0.1, forget plot] fill between[ 
    of = global astar first quartile and global astar third quartile,
  ];

%=====================================
% AS*
%=====================================
\addplot [dashed, orange, forget plot] table [
    x=mi, 
    y=mean_a_star_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot [orange] table [
    x=mi, 
    y=median_a_star_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
    \addlegendentry{AS*};
\addplot[name path=astar first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_a_star_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[name path=astar third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_a_star_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[orange, fill opacity=0.15, forget plot] fill between[ 
    of = astar first quartile and astar third quartile,
  ];

%=====================================
% Split-on-sample GPRS
%=====================================
\addplot [dashed, blue, forget plot] table [
    x=mi, 
    y=mean_sac_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot [blue] table [
    x=mi, 
    y=median_sac_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
    \addlegendentry{sGPRS};
\addplot[name path=sac gprs first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_sac_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[name path=sac gprs third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_sac_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[blue, fill opacity=0.1, forget plot] fill between[ 
    of = sac gprs first quartile and sac gprs third quartile,
  ];
  
%=====================================
% Dyadic GPRS
%=====================================
\addplot [dashed, red, forget plot] table [
    x=mi, 
    y=mean_dyadic_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot [red] table [
    x=mi, 
    y=median_dyadic_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
    \addlegendentry{dGPRS};
\addplot[name path=dyadic gprs first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_dyadic_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[name path=dyadic gprs third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_dyadic_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[red, fill opacity=0.15, forget plot] fill between[ 
    of = dyadic gprs first quartile and dyadic gprs third quartile,
  ];

% Mutual information
\addplot[black, dotted] {x};
\addlegendentry{$I[\rvx; \mu]$};

\addplot[black, dashdotted, draw=none] {x + ln(x + 1)/ln(2) + 3};
\addlegendentry{UB};
% ========================================
% ========================================
% Codelength plot
% ========================================
% ========================================

\nextgroupplot[
    ylabel={Codelength},
    ymax=20,
    ytick={0,5,10,15},
]

%=====================================
% Split-on-sample GPRS
%=====================================
\addplot [dashed, blue, forget plot] table [
    x=mi, 
    y=mean_sac_gprs_codelength, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot [blue] table [
    x=mi, 
    y=median_sac_gprs_codelength, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[name path=sac gprs first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_sac_gprs_codelength, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[name path=sac gprs third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_sac_gprs_codelength, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[blue, fill opacity=0.1, forget plot] fill between[ 
    of = sac gprs first quartile and sac gprs third quartile,
  ];

%=====================================
% Dyadic GPRS
%=====================================
\addplot [dashed, red, forget plot] table [
    x=mi, 
    y=mean_dyadic_gprs_codelength, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot [red] table [
    x=mi, 
    y=median_dyadic_gprs_codelength, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[name path=dyadic gprs first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_dyadic_gprs_codelength, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[name path=dyadic gprs third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_dyadic_gprs_codelength, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star.csv};
\addplot[red, fill opacity=0.1, forget plot] fill between[ 
    of = dyadic gprs first quartile and dyadic gprs third quartile,
  ];

%=====================================
% Global GPRS
%=====================================
\addplot [dashed, green] table [
    x=mi, 
    y=mean_gprs_codelength, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
\addplot [green] table [
    x=mi, 
    y=median_gprs_codelength, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
\addplot[name path=global gprs first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_gprs_codelength, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
\addplot[name path=global gprs third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_gprs_codelength, 
    col sep=comma,
    ] {figs/data/global_gprs_and_a_star.csv};
\addplot[green, fill opacity=0.1, forget plot] fill between[ 
    of = global gprs first quartile and global gprs third quartile,
  ];


\addplot[black, dotted] {x};
\addplot[black, dashdotted] {x + ln(x + 1)/ln(2) + 3};
\end{groupplot}
\end{tikzpicture}
\vfill
\begin{tikzpicture}
\begin{axis}[
    width=6.5cm,
    height=4cm,
    xlabel={$\infD{Q}{P}$},
    ylabel={\# of steps},
    ymin=-1, ymax=30,
    xmin=6.5, xmax=25,
    grid=major,
    clip marker paths=true,
    legend pos=outer north east,
    domain=6:25,
]

%=====================================
% Split-on-sample GPRS
%=====================================
\addplot [dashed, blue, forget plot] table [
    x=infdiv, 
    y=mean_sac_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot [blue] table [
    x=infdiv, 
    y=median_sac_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star_runtime_vs_inf_div.csv};
    \addlegendentry{sGPRS};
\addplot[name path=sac gprs first quartile, draw=none, forget plot] table [
    x=infdiv, 
    y=first_quartile_sac_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot[name path=sac gprs third quartile, draw=none, forget plot] table [
    x=infdiv, 
    y=third_quartile_sac_gprs_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot[blue, fill opacity=0.15, forget plot] fill between[ 
    of = sac gprs first quartile and sac gprs third quartile,
  ];

%=====================================
% AS*
%=====================================
\addplot [dashed, orange, forget plot] table [
    x=infdiv, 
    y=mean_a_star_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot [orange] table [
    x=infdiv, 
    y=median_a_star_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star_runtime_vs_inf_div.csv};
    \addlegendentry{AS*};
\addplot[name path=astar first quartile, draw=none, forget plot] table [
    x=infdiv, 
    y=first_quartile_a_star_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot[name path=astar third quartile, draw=none, forget plot] table [
    x=infdiv, 
    y=third_quartile_a_star_runtime, 
    col sep=comma,
    ] {figs/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot[orange, fill opacity=0.15, forget plot] fill between[ 
    of = astar first quartile and astar third quartile,
  ];

    
% KL = 1.5 nats
\addplot[black, dotted] {1.5 / ln(2)};
\addlegendentry{$D_{\mathrm{KL}}$};
\addplot[black, dashdotted] {x};
\addlegendentry{$D_\infty$};
\end{axis}
\end{tikzpicture}

==> figs/gprs_illustration.tikz <==
\begin{tikzpicture}
\begin{axis}[
    width=5.6cm,
    height=4.5cm,
    xlabel={$X$},
    ylabel={$T$},
    ymin=-1, ymax=17,
    xmin=-2, xmax=2,
    xtick={-1, 0, 1},
    grid=major,
    clip marker paths=true,
]
\addplot [
    black,
    very thick,
    dashed
    ] table [
    x=xs, y=phis, col sep=comma] {figs/data/stretched_density_ratio.csv};
\addplot [
    scatter,
    only marks,
    point meta=explicit symbolic,
    scatter/classes={
        reject={mark=x, red, very thick},
        accept={mark=*, green, scale=0.8}
    }
    ] table [
    x=xs, 
    y=ts, 
    col sep=comma,
    meta=gprs,
    ] {figs/data/points.csv};
\end{axis}
\end{tikzpicture}%
%
\hfill
\begin{tikzpicture}
\begin{axis}[
    width=5.6cm,
    height=4.5cm,
    xlabel={$X$},
    ymin=-1, ymax=17,
    xmin=-2, xmax=2,
    grid=major,
    clip marker paths=true,
    yticklabels=\empty,
    xtick={-1, 0, 1},
]
\addplot [
    black,
    very thick,
    dashed
    ] table [
    x=xs, y=phis, col sep=comma] {figs/data/stretched_density_ratio.csv};

\addplot [
    scatter,
    only marks,
    point meta=explicit symbolic,
    scatter/classes={
        p1_reject={mark=x, orange, very thick},
        p1_accept={mark=*, orange, scale=0.8},
        p2_reject={mark=x, blue, very thick},
        p2_accept={mark=*, blue, scale=0.8}
    }
    ] table [
    x=xs, 
    y=ts, 
    col sep=comma,
    meta=pgprs,
    ] {figs/data/points.csv};
\end{axis}
\end{tikzpicture}%
%
\hfill
%
\begin{tikzpicture}
\begin{axis}[
    width=5.6cm,
    height=4.5cm,
    xlabel={$X$},
    ymin=-1, ymax=17,
    xmin=-2, xmax=2,
    grid=major,
    clip marker paths=true,
    yticklabels=\empty,
    xtick={-1, 0, 1},
]
\addplot [
    black,
    very thick,
    dashed
    ] table [
    x=xs, y=phis, col sep=comma] {figs/data/stretched_density_ratio.csv};

\addplot [
    scatter,
    only marks,
    point meta=explicit symbolic,
    scatter/classes={
        reject={mark=x, red, very thick},
        accept={mark=*, green, scale=0.8}
    }
    ] table [
    x=xs, 
    y=ts, 
    col sep=comma,
    meta=gprs,
    ] {figs/data/points.csv};

    \coordinate (rej1) at (-1.3561072, 1.4212077);
    \coordinate (rej2) at (0.4441711, 2.3490644);

    % First horizontal line
    \draw[separator] (rej1 -| -2,0) -- (rej1 -| 2,0);

    % Second horizontal line
    \draw[separator] (rej1 |- rej2) -- (rej2 -| 2,0);

    % First vertical line
    \draw[separator] (rej1) -- (rej1 |- 0,30);

    % Second vertical line
    \draw[separator] (rej2) -- (rej2 |- 0,30);

    % First rectangle
    \filldraw[pruned] (rej1) rectangle (-3, 40);

    % Second rectangle
    \filldraw[pruned] (rej2) rectangle (rej1 |- 0,40);
\end{axis}
%
\end{tikzpicture}%
